Density inhomogeneity driven percolation metal-insulator transition and dimensional crossover in graphene nanoribbons

Transport in graphene nanoribbons with an energy gap in the spectrum is considered in the presence of random charged impurity centers. At low carrier density, we predict and establish that the system exhibits a density inhomogeneity driven two dimensional metal-insulator transition that is in the percolation universality class. For very narrow graphene nanoribbons (with widths smaller than the disorder induced length-scale), we predict that there should be a dimensional crossover to the 1D percolation universality class with observable signatures in the transport gap. In addition, there should be a crossover to the Boltzmann transport regime at high carrier densities. The measured conductivity exponent and the critical density are consistent with this percolation transition scenario.

==> resub_letter3.txt <==
Re: LR11375
   Density inhomogeneity driven percolation metal-insulator
   transition and dimensional crossover in graphene nanoribbons
   by S. Adam, S. Cho, M.S. Fuhrer, S. Das Sarma

Dear Donavan Hall,

We are resubmitting our manuscript to Physical Review Letters taking
into consideration all comments by the referees.  We have incorporated
ALL the suggestions of both referees, and given that both referees
indicated acceptance of the manuscript (with appropriate revision), we
hope that you will be kind enough to approve the revised manuscript
for PRL publication with no further delay.

Referee A recommended publishing in Physical Review Letters and we
will certainly follow his suggestion to write a longer article with
additional technical details of our calculations.  This will obviously
take a little time, and we are hoping to include more results in this
longer work which will eventually be submitted to Physical Review B
for publication some time during the next 18 months.

Referee B raised some issues to be addressed before the paper can be
published.  We have fully addressed all of the points raised by
Referee B.  These changes have been made in the resubmitted
manuscript.  We thank referee B for these suggestions, which, we
believe, have substantially improved the manuscript.

The main point of Referee B is that in our original submission we
claimed to predict and establish three points with respect to graphene
transport: 1) the 2D MIT, 2) the critical exponent in agreement with
the percolation theory, and 3) the 2D-1D crossover for narrow ribbons.
Referee B was not convinced that all these points have been really
"established" in our manuscript beyond any doubt.

The referee is correct.  While all three points follow directly from
our theoretical model, and as we discuss in detail below, at the very
least, we establish points (1) and (2), i.e. we show that the
experimental data are consistent with conclusions (1) and (2), we do
not, however, definitively establish point (3) from the available data
(ours or those already existing in the literature). Therefore, our
conclusion (3) above regarding the 2D-1D transport crossover in
graphene nanoribbons as a function of the ribbon width is at this
stage a tantalizing speculation and a precise prediction.  To reflect
this issue raised by referee B, we modify the introduction in the
manuscript by writing:

"In this Letter, we predict and confirm experimentally that graphene
nanoribbons exhibit a 2D MIT in the low carrier density regime as a
function of the applied gate voltage and that this MIT is in the
percolation universality class; furthermore, we predict theoretically
that as ribbons become very narrow, there should be a dimensional
crossover to the 1D universality, implying that the observed transport
gap would tend to infinity as the ribbon width goes to zero (or in
practice, becomes smaller than the typical size of the puddles),
reflecting the 1D percolation universality where metallic conduction
is completely suppressed.  We speculate that such a 2D-1D crossover
may have been observed in recent experiments [Refs.: PRL 98 206805
(2007), Science 319, 1229 (2008)], but more quantitative work and more
data would be necessary to establish this prediction."

Although we do not establish point (3), we propose experiments that
are very similar to those that have already been done on bulk
graphene, that could be done on ribbons in the near future that would
establish point (3).  Moreover this effect also explains qualitatively
the divergence in gaps for some of the narrow ribbons as seen in the
Columbia and Stanford experiments cited above although we cannot rule
out contributions by other mechanisms, e.g. edge effects.

We thank the referee for raising this important point and we now
proceed to discuss in detail the other issues raised by Referee B.

Detailed Response:

Referee B:

a) The different samples (by the authors and by different groups)
analyzed in the paper show different critical exponents of the
conductivity vs density, ranging from 1.17 to 1.55, "close to the
theoretically expected 1.33". No error bar is mentioned for these
exponents, which makes the compatibility argument very weak.

Our Response:

We disagree with the referee that the compatibility argument is
weak. The very fact that all the available data fit the critical
scaling form of \sigma = A (n - n_c)^\delta, is itself a strong
argument for compatibility. For example, an alternative theory for the
2D MIT is that there is an interaction driven quantum phase
transition.  In this case, the data would fit \sigma(n,T) = F(T/T_0),
where F is a universal function.  On the other hand, the actual value
of \delta is known to depend on other factors like temperature.  For
example, in PRL 94, 136401 (2005), studying high mobility electrons,
\delta was found to change from 1.5 at T = 0.05 K to 2 at T=0.2 K,
although the transition was still in the percolation universality
class.

However, the referee's suggestion that we include error bars for our
values of the critical exponent is an excellent suggestion. This will
give a direct estimate for the 'level of compatibility'. Where
possible, we have calculated our error bars using two different
methods (i) changing the data range and looking for the change in
\delta and (ii) seeing what values of delta change the reduced
chi-squared by unity (along the lines of Chap. 8 of Introduction to
Error Analysis by John Taylor). We could only use method (ii) on the
two Maryland samples since there were not enough data points in the
critical region to use method (i).  The Columbia 24 nm sample gave
similar results using both methods, while the 49 nm Columbia sample
gave a larger error with method (i) which is what we report below.

Maryland 50 nm sample: Electrons \delta = 1.3 +/- 0.2
                       Holes \delta = 1.3 +/- 0.1

Maryland 200 nm sample: Holes \delta =  1.2 +/- 0.2

Columbia 24 nm sample: Holes \delta = 1.3 +/- 0.1

Columbia 49 nm sample: Holes \delta = 1.6 +/- 0.3

One finds that these five values of \delta are consistent with the
theoretically expected value of \delta = 4/3.  We have added these
error bars to the manuscript.

We sincerely thank the referee for insisting on our providing the
error bars for our percolation analyses.  Although this entailed
considerable additional work for us, we must admit that this is indeed
necessary and the manuscript is now much-improved with estimated error
bars.

Referee B:

b) The 2D-1D crossover should be expected when the ratio between W and \xi
becomes of order 1 or smaller. However, the estimated \xi is about 10 nm,
while the considered W range from 24 to 200 nm. No one of them is in the
1D regime, which rules out the possibility that these measurements
"establish" the 2D-1D crossover.

Our Response:

The Referee is absolutely correct that we do not establish the 2D-1D
crossover. As mentioned earlier (please see above at the top of item
a), the introduction has been modified to reflect this.

Referee B:

c) The authors claim to "establish that charged impurity induced
inhomogeneities dominate carrier transport". However, no argument is
brought to rule out different mechanisms (like distortions and rippling,
for example) that could as well induce density inhomogeneity and
subsequent similar scenarios to that described here.

Our Response:

The referee is correct that if ripples also give rise to density
inhomogeneity, then the same percolation physics would apply exactly
as in charged impurity induced inhomogeneity.  Our percolation
analysis of the data depends only on the existence of density
inhomogeneity (i.e. "puddles" of electrons and holes) and cannot
distinguish between mechanisms producing the inhomogeneity
(e.g. charged impurities, ripples, etc.). We thank the referee for
raising this excellent point, which only serves to make our conclusion
even more generally valid than we had earlier claimed.  We have
therefore removed the problematic sentence and instead have added:

"Distortions of the graphene membrane and quenched ripples can also
give rise to density inhomogeneities [Brey and Palacios PRB 2008, Kim
and Castro Neto, arXiv:0702562 Juan, Cortijo, and Vozmediano, PRB
(2007)], and there have been recent theories studying the effect of
ripples on graphene conductivity [Katsnelson and Geim,
Phil. Trans. R. Soc. A (2008), Herbut, Juricic and Vafek, PRL (2008),
Cortijo and Vozmediano arXiv:0709.2698].  While we focus here on
charged impurity induced inhomogenieties many of our conclusions are
only sensitive to the existence of the inhomogeneous density landscape
(i.e. electron-hole "puddles"), and these do not distinguish between
mechanisms (e.g. impurities, ripples) producing these puddles."

In the conclusion we have replaced:

"Our discovery of a percolation driven graphene 2D MIT also shows the
close conceptual connection between 2D graphene transport and 2D
semiconductor transport, and establishes that charged impurity induced
inhomogeneities dominate carrier transport in both classes of systems
at low enough carrier densities."

with 

"Our discovery of a percolation driven graphene 2D MIT also shows the
close conceptual connection between 2D graphene transport and 2D
semiconductor transport, and establishes that density inhomogeneities
dominate carrier transport in both classes of systems at low enough
carrier densities."


Referee B:

d) I would appreciate if the authors commented about the unusually large
(20 V or more) range of voltages (from ~20 V on) in Fig 2b, where the
conductivity is essentially density independent. This is strikingly
different from all other samples analyzed here, where the corresponding
range is of few Volts at most.

We are not sure that we completely understand what the referee would
like us to comment on, but we will still try our best.  First of all,
these data are not our data, it is taken from the published work of
the Columbia group (the Kim-group) which appeared as Fig. 1d in
Phys. Rev. Lett.  98, 206805 (2007). (We got the raw data for our
analysis from the Columbia group by directly asking Professor Philip
Kim and his group members.) We know that the offset voltage depends
strongly on the impurity concentration [i.e. it scales roughly as
n_imp^{1.2} as seen in Fig. 4 of Nature Physics 4, 377 (2008)]. For
the Columbia group, as seen in Fig. 3 of Phys. Rev. Lett.  99, 246803
(2007), this voltage ranges from ~2 Volts (for clean samples) to ~25
Volts (for dirty samples).  For the gap in ribbons, we expect that it
should scales as n_imp^{0.5}, and so changing n_{imp} from 10^{11}
cm^{-2} to 5x10^{12} cm^{-2} could change the value of the gap by
almost an order of magnitude.  Unfortunately, the Columbia group took
only a 60 Volt range in back-gate voltage on this particular sample.
Had they taken a larger range, we predict that there would have been a
crossover to the high-density Boltzmann theory (as we found in our own
data in the sample we present in Fig 1), where we could then directly
extract the mobility and hence n_{imp} and thereby verify this this
dependence.  If the Referee is asking about the fluctuations in the
gap (on the order of 10^{-2} e^2/h) this could just be the noise floor
of the Columbia data.


Referee B:

e) Finally, half of the bibliography is made of self-citations of papers
by the same authors of the present manuscript. I strongly disagree with
this attitude and expect that the authors will produce a balanced and
realistic list of references in the modified version of the paper.

When we wrote the manuscript we just included what we thought were the
most relevant citations.  The referee points out that we have 9/25 = 36
percent self-citations, and we concede that this may be perceived as too
high.  We have made the following changes:

We remove: Adam and Das Sarma, Solid State Commun. (2008)
           Cho and Fuhrer, PRB (2008)

We add: Eun-Ah Kim and A. H. Castro Neto, arXiv:cond-mat/0702562 (2007)
        L. Brey and J. J. Palacios, PRB  77 041403(R) (2008)
       Katsnelson and Geim,  Phil. Trans. R. Soc. A 366 195 (2008)
       Herbut, Juricic and Vafek, Phys. Rev. Lett. 100 (2008) 046403
       Juan, Cortijo, and Vozmediano, Phys. Rev. B 76, 165409 (2007)
       Cortijo and Vozmediano arXiv:0709.2698 (2007)

This brings our ratio to 7/29 = 24 percent.  If the referee still thinks
that 24 percent is too high, we would like to point out that of these 7
papers:

1 is an experimental from Columbia on transport graphene paper
1 is an experimental percolation paper from Sandia labs on n-doped GaAs.
1 is an experimental percolation paper from Bell Labs on p-doped GaAs.
1 is an experimental graphene paper from Maryland on charged impurities
1 is a numerical computation of screening in graphene.
1 is a Boltzmann theory for graphene at high density, and
1 is a self-consistent transport theory for graphene at low density.

When broken down in this way, it makes evident that each of these papers
is relevant to the current paper and each very different from the other.  In
addition, we mention that there are of course many ways to depict
statistical facts, and one's perspective (good or bad) becomes germane in
presenting 'truth' (rather than just mere 'facts') based on statistics.  For
example, the referee used a rather narrow definition of self-citations, i.e.
any cited article in which one of the coauthors of the current manuscript is
an author is a self-citation.  If we use a different (but perhaps no more
unreasonable) definition of self-citations, namely, citations where all four
coauthors of the current manuscript appear as authors, then our number of
self-citations becomes zero.  The truth of course lies somewhere between the
referee's inflated 36% number versus our deflated 0% number!  

However, we do accept the referee's point as a matter of principle,
and the current citations, which eliminated two of our own papers and
added six new citations by others, should be completely satisfactory
in this context.

Finally, we have removed a few sentences in the introduction to keep
within the 4 page PRL limit.

We hope that our extensive revision carefully incorporating ALL the
comments of the referees in the revised manuscript should now enable a
prompt approval of our manuscript for PRL publication.  We thank the
editors and the referees in the anticipation of the acceptance of our
manuscript in PRL.

Sincerely,

S. Adam
S. Cho
M. Fuhrer
S. Das Sarma

